Adaptive Densely Connected Super-Resolution Reconstruction

For a better performance in single image super-resolution(SISR), we present an image super-resolution algorithm based on adaptive dense connection (ADCSR). The algorithm is divided into two parts: BODY and SKIP. BODY improves the utilization of convolution features through adaptive dense connections. Also, we develop an adaptive sub-pixel reconstruction layer (AFSL) to reconstruct the features of the BODY output. We pre-trained SKIP to make BODY focus on high-frequency feature learning. The comparison of PSNR, SSIM, and visual effects verify the superiority of our method to the state-of-the-art algorithms.

==> pre.txt <==
@inproceedings{dong2014learning,
  title={Learning a deep convolutional network for image super-resolution},
  author={Dong, Chao and Loy, Chen Change and He, Kaiming and Tang, Xiaoou},
  booktitle={European conference on computer vision},
  pages={184--199},
  year={2014},
  organization={Springer}
}

@inproceedings{kim2016accurate,
  title={Accurate image super-resolution using very deep convolutional networks},
  author={Kim, Jiwon and Kwon Lee, Jung and Mu Lee, Kyoung},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1646--1654},
  year={2016}
}

@inproceedings{kim2016deeply,
  title={Deeply-recursive convolutional network for image super-resolution},
  author={Kim, Jiwon and Kwon Lee, Jung and Mu Lee, Kyoung},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1637--1645},
  year={2016}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@InProceedings{Huang_2017_CVPR,
author = {Huang, Gao and Liu, Zhuang and van der Maaten, Laurens and Weinberger, Kilian Q.},
title = {Densely Connected Convolutional Networks},
booktitle = {The IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
month = {July},
year = {2017}
}

@inproceedings{ledig2017photo,
  title={Photo-realistic single image super-resolution using a generative adversarial network},
  author={Ledig, Christian and Theis, Lucas and Husz{\'a}r, Ferenc and Caballero, Jose and Cunningham, Andrew and Acosta, Alejandro and Aitken, Andrew and Tejani, Alykhan and Totz, Johannes and Wang, Zehan and others},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={4681--4690},
  year={2017}
}

@inproceedings{lim2017enhanced,
  title={Enhanced deep residual networks for single image super-resolution},
  author={Lim, Bee and Son, Sanghyun and Kim, Heewon and Nah, Seungjun and Mu Lee, Kyoung},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition workshops},
  pages={136--144},
  year={2017}
}

@inproceedings{tong2017image,
  title={Image super-resolution using dense skip connections},
  author={Tong, Tong and Li, Gen and Liu, Xiejie and Gao, Qinquan},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision},
  pages={4799--4807},
  year={2017}
}

@inproceedings{zhang2018residual,
  title={Residual dense network for image super-resolution},
  author={Zhang, Yulun and Tian, Yapeng and Kong, Yu and Zhong, Bineng and Fu, Yun},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={2472--2481},
  year={2018}
}

@inproceedings{zhang2018image,
  title={Image super-resolution using very deep residual channel attention networks},
  author={Zhang, Yulun and Li, Kunpeng and Li, Kai and Wang, Lichen and Zhong, Bineng and Fu, Yun},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={286--301},
  year={2018}
}

@inproceedings{dai2019second,
  title={Second-order Attention Network for Single Image Super-Resolution},
  author={Dai, Tao and Cai, Jianrui and Zhang, Yongbing and Xia, Shu-Tao and Zhang, Lei},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={11065--11074},
  year={2019}
}

@article{yu2018wide,
  title={Wide activation for efficient and accurate image super-resolution},
  author={Yu, Jiahui and Fan, Yuchen and Yang, Jianchao and Xu, Ning and Wang, Zhaowen and Wang, Xinchao and Huang, Thomas},
  journal={arXiv preprint arXiv:1808.08718},
  year={2018}
}

@article{wang2019lightweight,
  title={Lightweight Image Super-Resolution with Adaptive Weighted Learning Network},
  author={Wang, Chaofeng and Li, Zheng and Shi, Jun},
  journal={arXiv preprint arXiv:1904.02358},
  year={2019}
}

@article{zou2011very,
  title={Very low resolution face recognition problem},
  author={Zou, Wilman WW and Yuen, Pong C},
  journal={IEEE Transactions on image processing},
  volume={21},
  number={1},
  pages={327--340},
  year={2011},
  publisher={IEEE}
}

@inproceedings{shi2013cardiac,
  title={Cardiac image super-resolution with global correspondence using multi-atlas patchmatch},
  author={Shi, Wenzhe and Caballero, Jose and Ledig, Christian and Zhuang, Xiahai and Bai, Wenjia and Bhatia, Kanwal and de Marvao, Antonio M Simoes Monteiro and Dawes, Tim and O¡¯Regan, Declan and Rueckert, Daniel},
  booktitle={International Conference on Medical Image Computing and Computer-Assisted Intervention},
  pages={9--16},
  year={2013},
  organization={Springer}
}

@article{karras2017progressive,
  title={Progressive growing of gans for improved quality, stability, and variation},
  author={Karras, Tero and Aila, Timo and Laine, Samuli and Lehtinen, Jaakko},
  journal={arXiv preprint arXiv:1710.10196},
  year={2017}
}

@article{yang2010image,
  title={Image super-resolution via sparse representation},
  author={Yang, Jianchao and Wright, John and Huang, Thomas S and Ma, Yi},
  journal={IEEE transactions on image processing},
  volume={19},
  number={11},
  pages={2861--2873},
  year={2010},
  publisher={IEEE}
}

@inproceedings{chang2004super,
  title={Super-resolution through neighbor embedding},
  author={Chang, Hong and Yeung, Dit-Yan and Xiong, Yimin},
  booktitle={Proceedings of the 2004 IEEE Computer Society Conference on Computer Vision and Pattern Recognition, 2004. CVPR 2004.},
  volume={1},
  pages={I--I},
  year={2004},
  organization={IEEE}
}

@inproceedings{timofte2013anchored,
  title={Anchored neighborhood regression for fast example-based super-resolution},
  author={Timofte, Radu and De Smet, Vincent and Van Gool, Luc},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={1920--1927},
  year={2013}
}

@inproceedings{schulter2015fast,
  title={Fast and accurate image upscaling with super-resolution forests},
  author={Schulter, Samuel and Leistner, Christian and Bischof, Horst},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={3791--3799},
  year={2015}
}

@inproceedings{shi2016real,
  title={Real-time single image and video super-resolution using an efficient sub-pixel convolutional neural network},
  author={Shi, Wenzhe and Caballero, Jose and Husz{\'a}r, Ferenc and Totz, Johannes and Aitken, Andrew P and Bishop, Rob and Rueckert, Daniel and Wang, Zehan},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1874--1883},
  year={2016}
}

@inproceedings{tai2017memnet,
  title={Memnet: A persistent memory network for image restoration},
  author={Tai, Ying and Yang, Jian and Liu, Xiaoming and Xu, Chunyan},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={4539--4547},
  year={2017}
}

@article{cao2019fast,
  title={Fast and accurate single image super-resolution via an energy-aware improved deep residual network},
  author={Cao, Yanpeng and He, Zewei and Ye, Zhangyu and Li, Xin and Cao, Yanlong and Yang, Jiangxin},
  journal={Signal Processing},
  volume={162},
  pages={115--125},
  year={2019},
  publisher={Elsevier}
}


@inproceedings{li2019feedback,
  title={Feedback Network for Image Super-Resolution},
  author={Li, Zhen and Yang, Jinglei and Liu, Zheng and Yang, Xiaomin and Jeon, Gwanggil and Wu, Wei},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={3867--3876},
  year={2019}
}

@inproceedings{zhang2019deep,
  title={Deep Plug-and-Play Super-Resolution for Arbitrary Blur Kernels},
  author={Zhang, Kai and Zuo, Wangmeng and Zhang, Lei},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={1671--1681},
  year={2019}
}

@inproceedings{zhang2019zoom,
  title={Zoom to Learn, Learn to Zoom},
  author={Zhang, Xuaner and Chen, Qifeng and Ng, Ren and Koltun, Vladlen},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={3762--3770},
  year={2019}
}

@inproceedings{xu2019towards,
  title={Towards Real Scene Super-Resolution with Raw Images},
  author={Xu, Xiangyu and Ma, Yongrui and Sun, Wenxiu},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={1723--1731},
  year={2019}
}

@article{bevilacqua2012low,
  title={Low-complexity single-image super-resolution based on nonnegative neighbor embedding},
  author={Bevilacqua, Marco and Roumy, Aline and Guillemot, Christine and Alberi-Morel, Marie Line},
  year={2012},
  publisher={BMVA press}
}

@inproceedings{martin2001database,
  title={A database of human segmented natural images and its application to evaluating segmentation algorithms and measuring ecological statistics},
  author={Martin, David and Fowlkes, Charless and Tal, Doron and Malik, Jitendra and others},
  year={2001},
  organization={Iccv Vancouver:}
}

@inproceedings{huang2015single,
  title={Single image super-resolution from transformed self-exemplars},
  author={Huang, Jia-Bin and Singh, Abhishek and Ahuja, Narendra},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={5197--5206},
  year={2015}
}

@article{matsui2017sketch,
  title={Sketch-based manga retrieval using manga109 dataset},
  author={Matsui, Yusuke and Ito, Kota and Aramaki, Yuji and Fujimoto, Azuma and Ogawa, Toru and Yamasaki, Toshihiko and Aizawa, Kiyoharu},
  journal={Multimedia Tools and Applications},
  volume={76},
  number={20},
  pages={21811--21838},
  year={2017},
  publisher={Springer}
}





















